Improved Tristate Multiplication With Formalization in Rocq

We give a new multiplication algorithm for tristate numbers improving upon the state-of-the-art implementation from the Linux kernel in terms of precision. Our algorithm is significantly more precise as shown by experimental evaluation (at the peak, giving better results in 95.59% cases compared to the previous work for 31-bit samples). Importantly, we achieve this additional precision with performance comparable to the previous algorithm, as demonstrated by benchmarks. Our algorithm is now part of the upstream Linux kernel. We also provide the first machine-checked proofs for tnum arithmetic operations that work for all bit widths. Our proofs include the soundness of the new multiplication algorithm and the soundness and optimality of supporting operations.

==> optimality-eval/comparison-2.txt <==
mine vs kernel final stats (bits = 2, total cases: 81): 
  better : 1.23%	(1 cases)
  same   : 98.77%	(80 cases)
  worse  : 0.00%	(0 cases)

  myprod optimal : 97.53%	(79 cases)
  linprod optimal: 96.30%	(78 cases)
  is optimal for 2 bit(s): 0


==> optimality-eval/comparison-4.txt <==
mine vs kernel final stats (bits = 4, total cases: 6561): 
  better : 25.54%	(1676 cases)
  same   : 72.78%	(4775 cases)
  worse  : 1.68%	(110 cases)

  myprod optimal : 90.63%	(5946 cases)
  linprod optimal: 68.62%	(4502 cases)
  is optimal for 4 bit(s): 0


==> optimality-eval/comparison-8.txt <==
mine vs kernel final stats (bits = 8, total cases: 43046721): 
  better : 69.89%	(30086328 cases)
  same   : 26.71%	(11496584 cases)
  worse  : 3.40%	(1463809 cases)

  myprod optimal : 76.08%	(32750741 cases)
  linprod optimal: 21.82%	(9394666 cases)
  is optimal for 8 bit(s): 0


==> performance-eval/output.txt <==
10M samples, 10 runs

linux: 4s 549353246ns
  new: 5s 188840889ns
linux: 4s 541521229ns
  new: 5s 206157937ns
linux: 4s 537200495ns
  new: 5s 179826088ns
linux: 4s 517561574ns
  new: 5s 206827960ns
linux: 4s 534933255ns
  new: 5s 191399754ns
linux: 4s 526294466ns
  new: 5s 194571419ns
linux: 4s 503083738ns
  new: 5s 199677478ns
linux: 4s 513385320ns
  new: 5s 179582182ns
linux: 4s 527949277ns
  new: 5s 207506919ns
linux: 4s 525073172ns
  new: 5s 204585340ns

---

linux avg: 4s 527635577.2ns
new avg: 5s 195897596.6ns


==> precision-eval/comparison-16.txt <==
mine vs kernel final stats (method = tnum_in, bits = 16, total cases: 10000000): 
  better : 93.55%	(9354613 cases)
  same   : 6.23%	(622578 cases)
  worse  : 0.18%	(18432 cases)
  incomparable: 0.04%	(4377 cases)
  lowermask: 93.59%	(9358862 cases)
  lowermask in incomparable cases: 97.08%	(4249 cases)


==> precision-eval/comparison-2.txt <==
mine vs kernel final stats (method = tnum_in, bits = 2, total cases: 81): 
  better : 1.23%	(1 cases)
  same   : 98.77%	(80 cases)
  worse  : 0.00%	(0 cases)
  incomparable: 0.00%	(0 cases)
  lowermask: 1.23%	(1 cases)
  lowermask in incomparable cases: -nan%	(0 cases)


==> precision-eval/comparison-24.txt <==
mine vs kernel final stats (method = tnum_in, bits = 24, total cases: 10000000): 
  better : 95.41%	(9541194 cases)
  same   : 4.37%	(437252 cases)
  worse  : 0.17%	(17165 cases)
  incomparable: 0.04%	(4389 cases)
  lowermask: 95.45%	(9545484 cases)
  lowermask in incomparable cases: 97.74%	(4290 cases)


==> precision-eval/comparison-31.txt <==
mine vs kernel final stats (method = tnum_in, bits = 31, total cases: 10000000): 
  better : 95.59%	(9559038 cases)
  same   : 4.20%	(419594 cases)
  worse  : 0.17%	(16889 cases)
  incomparable: 0.04%	(4479 cases)
  lowermask: 95.63%	(9563404 cases)
  lowermask in incomparable cases: 97.48%	(4366 cases)


==> precision-eval/comparison-32.txt <==
mine vs kernel final stats (method = tnum_in, bits = 32, total cases: 10000000): 
  better : 43.41%	(4341232 cases)
  same   : 56.38%	(5637595 cases)
  worse  : 0.19%	(19100 cases)
  incomparable: 0.02%	(2073 cases)
  lowermask: 43.43%	(4343062 cases)
  lowermask in incomparable cases: 88.28%	(1830 cases)


==> precision-eval/comparison-4.txt <==
mine vs kernel final stats (method = tnum_in, bits = 4, total cases: 6561): 
  better : 25.54%	(1676 cases)
  same   : 72.76%	(4774 cases)
  worse  : 1.60%	(105 cases)
  incomparable: 0.09%	(6 cases)
  lowermask: 25.54%	(1676 cases)
  lowermask in incomparable cases: 0.00%	(0 cases)


==> precision-eval/comparison-48.txt <==
mine vs kernel final stats (method = tnum_in, bits = 48, total cases: 10000000): 
  better : 0.54%	(54043 cases)
  same   : 99.42%	(9941550 cases)
  worse  : 0.04%	(4172 cases)
  incomparable: 0.00%	(235 cases)
  lowermask: 0.54%	(54046 cases)
  lowermask in incomparable cases: 1.28%	(3 cases)


==> precision-eval/comparison-64.txt <==
mine vs kernel final stats (method = tnum_in, bits = 64, total cases: 10000000): 
  better : 0.54%	(54043 cases)
  same   : 99.42%	(9941550 cases)
  worse  : 0.04%	(4172 cases)
  incomparable: 0.00%	(235 cases)
  lowermask: 0.54%	(54046 cases)
  lowermask in incomparable cases: 1.28%	(3 cases)


==> precision-eval/comparison-8.txt <==
mine vs kernel final stats (method = tnum_in, bits = 8, total cases: 43046721): 
  better : 69.84%	(30063672 cases)
  same   : 26.45%	(11383710 cases)
  worse  : 3.30%	(1420899 cases)
  incomparable: 0.41%	(178440 cases)
  lowermask: 70.07%	(30163458 cases)
  lowermask in incomparable cases: 55.92%	(99786 cases)


==> precision-eval/tab-gen-by-mkgnuplot.txt <==
2	1.23
4	25.54
8	69.84
16	93.55
24	95.41
31	95.59
32	43.41
48	0.54
64	0.54


2	98.77
4	72.76
8	26.45
16	6.23
24	4.37
31	4.20
32	56.38
48	99.42
64	99.42


2	0.00
4	1.60
8	3.30
16	0.18
24	0.17
31	0.17
32	0.19
48	0.04
64	0.04


2	0.00
4	0.09
8	0.41
16	0.04
24	0.04
31	0.04
32	0.02
48	0.00
64	0.00

